Asymmetric Expansion of the Youngest Galactic Supernova Remnant G1.9+0.3

The youngest Galactic supernova remnant (SNR) G1.9+0.3, produced by a (probable) SN Ia that exploded $\sim 1900$ CE, is strongly asymmetric at radio wavelengths, much brighter in the north, but bilaterally symmetric in X-rays. We present the results of X-ray expansion measurements that illuminate the origin of the radio asymmetry. We confirm the mean expansion rate (2011 to 2015) of 0.58% per year, but large spatial variations are present. Using the nonparametric "Demons" method, we measure the velocity field throughout the entire SNR, finding that motions vary by a factor of 5, from 0.09" to 0.44" per year. The slowest shocks are at the outer boundary of the bright northern radio rim, with velocities $v_s$ as low as 3,600 km/s (for an assumed distance of 8.5 kpc), much less than $v_s = 12,000 - 13,000$ km/s along the X-ray-bright major axis. Such strong deceleration of the northern blast wave most likely arises from the collision of SN ejecta with a much denser than average ambient medium there. This asymmetric ambient medium naturally explains the radio asymmetry. In several locations, significant morphological changes and strongly nonradial motions are apparent. The spatially-integrated X-ray flux continues to increase with time. Based on Chandra observations spanning 8.3 years, we measure its increase at 1.3% +/- 0.8% per year. The SN ejecta are likely colliding with the asymmetric circumstellar medium ejected by the SN progenitor prior to its explosion.

==> datafile3.dat <==
Title: Asymmetric Expansion of the Youngest Galactic Supernova Remnant G1.9+0.3
Authors: Borkowski, Gwynne, Reynolds, Green, Hwang, Petre, & Willett
Table: DbF for Figure 3
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---         Index   Running region identification number (1)
   5-  8 I4     h           RAh     Hour of Right Ascension (J2000)
   9- 12 I4     min         RAm     Minute of Right Ascension (J2000)
  13- 19 F7.2   s           RAs     Second of Right Ascension (J2000)
  20- 22 A3     ---         DE-     Declination sign (J2000.0)
  23- 24 I2     deg         DEd     Declination (J2000.0) (degrees)
  25- 28 I4     arcmin      DEm     Declination (J2000.0) (minutes)
  29- 34 F6.1   arcsec      DEs     Declination (J2000.0) (seconds)
  35- 42 F8.3   arcsec/yr   pmRA    Proper motion in right ascension
  43- 50 F8.3   arcsec/yr   pmDE    Proper motion in declination
  51- 57 F7.3   arcsec/yr   pm      Total proper motion
  58- 61 I4     deg         devrad  Deviation from radial motion (2)
--------------------------------------------------------------------------------
Note (1):   Regions ordered by increasing R.A. at Epoch III Chandra observations 
Note (2):   With respect to the geometrical center at 17h48m45.61s, -27d10'05.6"
--------------------------------------------------------------------------------
   1  17  48  41.30  -27   9  42.7  -0.335   0.109  0.352   4 
   2  17  48  41.36  -27   9  47.9  -0.257   0.092  0.273   2 
   3  17  48  41.37  -27   9  38.7  -0.337   0.220  0.402   8 
   4  17  48  41.45  -27   9  53.5  -0.337   0.068  0.343   1 
   5  17  48  41.59  -27  10   1.2  -0.306   0.034  0.308   2 
   6  17  48  41.78  -27   9  37.0  -0.270   0.128  0.298   4 
   7  17  48  41.81  -27   9  55.4  -0.315  -0.005  0.315  12  
   8  17  48  41.82  -27  10   0.3  -0.320   0.049  0.323   3 
   9  17  48  41.85  -27   9  50.6  -0.383  -0.061  0.388  26 
  10  17  48  42.03  -27   9  45.5  -0.284   0.033  0.286  16 
  11  17  48  42.06  -27  10   5.8  -0.222  -0.114  0.249  27 
  12  17  48  42.10  -27   9  34.2  -0.294   0.075  0.304  20 
  13  17  48  42.14  -27   9  40.8  -0.336   0.103  0.352  11 
  14  17  48  42.25  -27  10   1.9  -0.275  -0.010  0.275   7 
  15  17  48  42.36  -27  10  11.6  -0.330  -0.070  0.337   4 
  16  17  48  42.45  -27  10  22.1  -0.208  -0.199  0.288  22 
  17  17  48  42.46  -27  10  17.7  -0.127  -0.185  0.225  40 
  18  17  48  42.49  -27   9  32.2  -0.334  -0.008  0.334  40 
  19  17  48  42.65  -27   9  44.7  -0.283   0.004  0.283  27 
  20  17  48  42.80  -27  10  28.2  -0.172  -0.330  0.372  32 
  21  17  48  42.91  -27   9  42.0  -0.198   0.042  0.202  21 
  22  17  48  43.06  -27   9  46.9  -0.204  -0.046  0.209  42 
  23  17  48  43.06  -27   9  30.6  -0.108   0.101  0.148   3 
  24  17  48  43.07  -27   9  57.1  -0.325   0.024  0.326  10 
  25  17  48  43.09  -27   9  53.3  -0.217   0.030  0.219  12 
  26  17  48  43.10  -27  10   3.0  -0.259  -0.142  0.296  33 
  27  17  48  43.14  -27  10   6.7  -0.213  -0.111  0.240  26 
  28  17  48  43.14  -27  10  15.0  -0.319  -0.050  0.323   7 
  29  17  48  43.16  -27  10  10.0  -0.383  -0.044  0.386   1 
  30  17  48  43.17  -27   9  37.1  -0.265   0.027  0.266  35 
  31  17  48  43.21  -27  10  34.5  -0.147  -0.242  0.283  17 
  32  17  48  43.28  -27  10  28.7  -0.162  -0.215  0.269  16 
  33  17  48  43.30  -27   9  32.8  -0.207   0.087  0.225  24 
  34  17  48  43.35  -27   9  36.2  -0.283   0.056  0.288  33 
  35  17  48  43.54  -27   9  29.2  -0.146   0.204  0.250   2 
  36  17  48  43.57  -27  10  20.0  -0.044  -0.145  0.152  45 
  37  17  48  43.68  -27   9  32.4  -0.089   0.163  0.186   9 
  38  17  48  43.88  -27  10  40.5  -0.016  -0.291  0.291  31 
  39  17  48  43.96  -27   9  25.5  -0.166   0.186  0.249  13 
  40  17  48  44.15  -27   9  31.3  -0.193   0.144  0.241  24 
  41  17  48  44.38  -27  10  45.0  -0.110  -0.103  0.151  24 
  42  17  48  44.46  -27   9  22.9  -0.090   0.226  0.243   2 
  43  17  48  44.77  -27  10  46.1  -0.106  -0.217  0.241  11 
  44  17  48  44.78  -27   9  28.2   0.049   0.150  0.158  35 
  45  17  48  45.34  -27   9  35.1   0.049   0.182  0.188  22 
  46  17  48  45.37  -27   9  28.3  -0.040   0.119  0.125  13 
  47  17  48  45.50  -27  10  46.7  -0.082  -0.188  0.205  21 
  48  17  48  45.93  -27   9  29.6   0.045   0.137  0.144  11 
  49  17  48  45.99  -27  10  45.1  -0.012  -0.204  0.204  10 
  50  17  48  46.38  -27  10  49.0   0.098  -0.343  0.357   3 
  51  17  48  46.38  -27   9  42.5   0.021   0.142  0.144  16 
  52  17  48  46.56  -27   9  29.2   0.000   0.095  0.095  19 
  53  17  48  46.77  -27  10  42.4   0.090  -0.156  0.180   7 
  54  17  48  46.80  -27  10  51.3   0.251  -0.316  0.403  19 
  55  17  48  46.91  -27   9  40.7   0.130   0.247  0.279   7 
  56  17  48  47.02  -27   9  33.1   0.223   0.141  0.264  28 
  57  17  48  47.10  -27  10  40.2   0.176  -0.224  0.285   8 
  58  17  48  47.16  -27  10  45.1   0.195  -0.273  0.335   8 
  59  17  48  47.21  -27   9  43.5   0.268   0.072  0.278  31 
  60  17  48  47.27  -27   9  48.6   0.214   0.138  0.255   5 
  61  17  48  47.37  -27  10  29.3   0.169  -0.306  0.350  16 
  62  17  48  47.49  -27   9  39.2   0.056   0.092  0.108  12 
  63  17  48  47.55  -27   9  31.0   0.085   0.123  0.150   2 
  64  17  48  47.60  -27   9  53.3   0.173   0.205  0.268  25 
  65  17  48  47.65  -27  10  45.6   0.307  -0.201  0.367  23 
  66  17  48  47.73  -27   9  48.7   0.221  -0.029  0.223  38 
  67  17  48  47.77  -27  10  24.0   0.188  -0.137  0.233   4 
  68  17  48  47.81  -27  10  17.6   0.278  -0.204  0.345  14 
  69  17  48  47.89  -27   9  56.8   0.173  -0.130  0.217  53 
  70  17  48  47.91  -27   9  43.5   0.080   0.040  0.089   9 
  71  17  48  47.94  -27  10  43.8   0.258  -0.164  0.306  18 
  72  17  48  47.96  -27  10  13.0   0.262  -0.225  0.345  27 
  73  17  48  48.04  -27  10   9.1   0.245  -0.088  0.260  14 
  74  17  48  48.05  -27   9  51.2   0.134  -0.059  0.146  48 
  75  17  48  48.15  -27  10  41.8   0.202  -0.251  0.322   4 
  76  17  48  48.22  -27   9  39.6   0.074   0.111  0.133  19 
  77  17  48  48.23  -27  10  38.2   0.262  -0.168  0.312  10 
  78  17  48  48.38  -27  10  34.6   0.236  -0.109  0.260  13 
  79  17  48  48.40  -27  10  13.4   0.248  -0.108  0.271  12 
  80  17  48  48.40  -27   9  53.5   0.260  -0.121  0.287  43 
  81  17  48  48.46  -27  10  30.0   0.214  -0.173  0.276   6 
  82  17  48  48.51  -27   9  44.2   0.288   0.008  0.288  27 
  83  17  48  48.54  -27   9  59.0   0.131   0.005  0.131   7 
  84  17  48  48.68  -27   9  49.6   0.247  -0.011  0.247  24 
  85  17  48  48.76  -27  10  29.8   0.244  -0.230  0.335  13 
  86  17  48  48.78  -27  10  22.4   0.421  -0.132  0.441   4 
  87  17  48  48.78  -27  10  36.9   0.218   0.001  0.218  37 
  88  17  48  49.08  -27  10  32.8   0.176  -0.280  0.331  27 
  89  17  48  49.11  -27  10  15.7   0.253  -0.090  0.268   7 
  90  17  48  49.12  -27  10  10.1   0.281  -0.067  0.288   8 
  91  17  48  49.14  -27  10   2.4   0.303  -0.099  0.318  22 
  92  17  48  49.25  -27  10  23.3   0.293  -0.094  0.308   2 
  93  17  48  49.33  -27   9  54.8   0.351  -0.136  0.377  33 
  94  17  48  49.33  -27  10  30.0   0.254  -0.183  0.313  10 
  95  17  48  49.42  -27   9  58.8   0.297  -0.189  0.352  40 
  96  17  48  49.51  -27  10  10.9   0.301  -0.093  0.315  11 
  97  17  48  49.57  -27  10   1.7   0.313  -0.151  0.347  30 
  98  17  48  49.66  -27  10  26.2   0.308  -0.153  0.344   5 
  99  17  48  49.72  -27  10   4.8   0.353  -0.073  0.360  13 
 100  17  48  49.79  -27  10  19.2   0.290  -0.115  0.312   8 

